Radiative corrections to decays of charged Higgs bosons in two Higgs doublet models

We calculate the next-to-leading order (NLO) electroweak (EW) corrections to decay rates of charged Higgs bosons for various decay modes in the four types of two Higgs doublet models (THDMs) with the softly broken discrete Z_2 symmetry. Decay branching ratios of charged Higgs bosons are evaluated including NLO EW corrections, as well as QCD corrections up to next-to-next-to-leading order (NNLO). We comprehensively study impacts of the NLO EW corrections to the branching ratios in nearly alignment scenarios where the couplings constants of the Higgs boson with the mass of 125 GeV are close to those predicted in the standard model. Furthermore, in the nearly alignment scenario, we discuss whether or not the four types of THDMs can be distinguished via the decays of charged Higgs bosons. We find that characteristic predictions of charged Higgs branching ratios can be obtained for all types of the THDMs, by which each type of the THDMs are separated, and information on the internal parameters of the THDMs can be extracted from the magnitudes of the various decay branching ratios.

==> statement.txt <==

Author Contribution Statement

Masashi Aikou     : Software, Formal analysis, Writing - Original Draft, Reviewing and Editing 
Shinya Kanemura   : Supervision, Conceptualization, Formal analysis, Writing - Reviewing and Editing
Kodai Sakurai     : Software, Formal analysis, Writing - Original Draft, Reviewing and Editing

